Point Spread Function Estimation for Wide Field Small Aperture Telescopes with Deep Neural Networks and Calibration Data

The point spread function (PSF) reflects states of a telescope and plays an important role in development of data processing methods, such as PSF based astrometry, photometry and image restoration. However, for wide field small aperture telescopes (WFSATs), estimating PSF in any position of the whole field of view is hard, because aberrations induced by the optical system are quite complex and the signal to noise ratio of star images is often too low for PSF estimation. In this paper, we further develop our deep neural network (DNN) based PSF modelling method and show its applications in PSF estimation. During the telescope alignment and testing stage, our method collects system calibration data through modification of optical elements within engineering tolerances (tilting and decentering). Then we use these data to train a DNN (Tel--Net). After training, the Tel--Net can estimate PSF in any field of view from several discretely sampled star images. We use both simulated and experimental data to test performance of our method. The results show that the Tel--Net can successfully reconstruct PSFs of WFSATs of any states and in any positions of the FoV. Its results are significantly more precise than results obtained by the compared classic method - Inverse Distance Weight (IDW) interpolation. Our method provides foundations for developing of deep neural network based data processing methods for WFSATs, which require strong prior information of PSFs.

==> other.txt <==




@article{wang2018automated,
title={Automated clustering method for point spread function classification},
author={Wang, Weinan and Jia, Peng and Cai, Dongmei and Liu, Huigen},
journal={Monthly Notices of the Royal Astronomical Society},
volume={478},
number={4},
pages={5671--5682},
year={2018}
publisher={Oxford University Press}}

@article{piotrowski2013psf,
	title={PSF modelling for very wide-field CCD astronomy},
	author={Piotrowski, Lech Wiktor and Batsch, Tadeusz and Czyrkowski, H and Cwiok, M and Dabrowski, R and Kasprowicz, G and Majcher, Ariel and Majczyna, A and Malek, K and Mankiewicz, L and others},
	journal={Astronomy and Astrophysics},
	volume={551},
	pages={A119},
	year={2013}
publisher={EDP Sciences}}

@article{hotelling1933analysis,
title={Analysis of a complex of statistical variables into principal components.},
author={Hotelling, Harold},
journal={Journal of Educational Psychology},
volume={24},
number={6},
pages={417},
year={1933}
publisher={Warwick \& York}}

@article{marivate2007autoencoder,
title={Autoencoder, Principal Component Analysis and Support Vector Regression for Data Imputation},
author={Marivate, Vukosi N and Nelwamondo, Fulufhelo Vincent and Marwala, Tshilidzi},
 journal={arXiv preprint arXiv:0709.2506},
year={2007}}



@article{vincent2008extracting,
	title={Extracting and composing robust features with denoising autoencoders},
	author={Vincent, Pascal and Larochelle, Hugo and Bengio, Yoshua and Manzagol, Pierre-Antoine},
	booktitle={Proceedings of the 25th international conference on Machine learning},
	pages={1096--1103},
	year={2008},
	organization={ACM}
}
@article{vincent2010stacked,
title={Stacked Denoising Autoencoders: Learning Useful Representations in a Deep Network with a Local Denoising Criterion},
author={Vincent, Pascal and Larochelle, Hugo and Lajoie, Isabelle and Bengio, Yoshua and Manzagol, Pierre-Antoine},
journal={Journal of Machine Learning Research},
volume={11},
number={Dec},
pages={3371--3408},
year={2010}}
    
@article{ichimura2018spatial,
title={Spatial Frequency Loss for Learning Convolutional Autoencoders},
author={Ichimura, Naoyuki},
journal={arXiv preprint arXiv:1806.02336},
year={2018}}

@article{cavallari2018unsupervised,
	title={Unsupervised representation learning using convolutional and stacked auto-encoders: a domain and cross-domain feature space analysis},
	author={Cavallari, Gabriel and Ribeiro, Leonardo and Ponti, Moacir},
	booktitle={2018 31st SIBGRAPI Conference on Graphics, Patterns and Images (SIBGRAPI)},
	pages={440--446},
	year={2018},
	organization={IEEE}
}

@article{cha2019transformation,
title={On the Transformation of Latent Space in Autoencoders},
author={Cha, Jaehoon and Kim, Kyeong Soo and Lee, Sanghyuk},
journal={arXiv preprint arXiv:1901.08479},
year={2019}}
 

@article{gondara2016medical,
	title={Medical image denoising using convolutional denoising autoencoders},
	author={Gondara, Lovedeep},
	booktitle={2016 IEEE 16th International Conference on Data Mining Workshops (ICDMW)},
	pages={241--246},
	year={2016},
	organization={IEEE}
}
@article{sun2017image,
	title={Image Restoration Based on Statistic PSF Modeling for Improving the Astrometry of Space Debris},
	author={Sun, Rongyu and Jia, Peng},
	journal={Publications of the Astronomical Society of the Pacific},
	volume={129},
	number={974},
	pages={044502},
	year={2017}
    publisher={IOP Publishing}}   


@article{bourlard1988auto,
	title={Auto-association by multilayer perceptrons and singular value decomposition},
	author={Bourlard, Herv{\'e} and Kamp, Yves},
	journal={Biological cybernetics},
	volume={59},
	number={4-5},
	pages={291--294},
	year={1988},
	publisher={Springer}
}


@article{jee2007principal,
	title={Principal component analysis of the time-and position-dependent point-spread function of the advanced camera for surveys},
	author={Jee, MJ and Blakeslee, JP and Sirianni, M and Martel, AR and White, RL and Ford, HC},
	journal={Publications of the Astronomical Society of the Pacific},
	volume={119},
	number={862},
	pages={1403},
	year={2007},
	publisher={IOP Publishing}
}









@article{racine1996telescope,
	title={The telescope point spread function},
	author={Racine, Rene},
	journal={Publications of the Astronomical Society of the Pacific},
	volume={108},
	number={726},
	pages={699},
	year={1996},
	publisher={IOP Publishing}
}

@article{moffat1969theoretical,
	title={A theoretical investigation of focal stellar images in the photographic emulsion and application to photographic photometry},
	author={Moffat, AFJ},
	journal={Astronomy and Astrophysics},
	volume={3},
	pages={455},
	year={1969}
}

@article{rhodes2005modeling,
	title={Modeling and Correcting the Time-Dependent ACS PSF},
	author={Rhodes, Jason and Massey, Richard and Albert, Justin and Taylor, James E and Koekemoer, Anton M and Leauthaud, Alexie},
	journal={arXiv: Astrophysics},
	year={2005}}
@article{rhodes2007stability,
	title={The stability of the point-spread function of the advanced camera for surveys on the Hubble Space Telescope and implications for weak gravitational lensing},
	author={Rhodes, Jason D and Massey, Richard J and Albert, Justin and Collins, Nicholas and Ellis, Richard S and Heymans, Catherine and Gardner, Jonathan P and Kneib, Jean-Paul and Koekemoer, Anton and Leauthaud, Alexie and others},
	journal={The Astrophysical Journal Supplement Series},
	volume={172},
	number={1},
	pages={203},
	year={2007},
	publisher={IOP Publishing}
}
@article{makidon2007jwst,
	title={The JWST point spread function: Calculation methods and expected properties},
	author={Makidon, RB and Casertano, S and Cox, C and van der Marel, R},
	journal={NASA Technic Al Report},
	year={2007}
}
@article{perrin2014updated,
	title={Updated point spread function simulations for JWST with WebbPSF},
	author={Perrin, Marshall D and Sivaramakrishnan, Anand and Lajoie, Charlesphilippe and Elliott, Erin and Pueyo, Laurent and Ravindranath, Swara and Albert, Loic},
	journal={Proceedings of SPIE},
	volume={9143},
	year={2014}}



@article{vidal2005generalized,
	title={Generalized principal component analysis (GPCA)},
	author={Vidal, Rene and Ma, Yi and Sastry, S Shankar},
	journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},
	volume={27},
	number={12},
	pages={1945--1959},
	year={2005}}


@article{jee2011toward,
	title={Toward Precision LSST Weak-Lensing Measurement. I. Impacts of Atmospheric Turbulence and Optical Aberration},
	author={Jee, M James and Tyson, J Anthony},
	journal={Publications of the Astronomical Society of the Pacific},
	volume={123},
	number={903},
	pages={596},
	year={2011},
	publisher={IOP Publishing}
}

@article{jia2015simulation,
	title={Simulation of atmospheric turbulence phase screen for large telescope and optical interferometer},
	author={Jia, Peng and Cai, Dongmei and Wang, Dong and Basden, Alastair},
	journal={Monthly Notices of the Royal Astronomical Society},
	volume={447},
	number={4},
	pages={3467--3474},
	year={2015},
	publisher={Oxford University Press}
}
@article{jia2015real,
	title={Real-time generation of atmospheric turbulence phase screen with non-uniform fast Fourier transform},
	author={Jia, Peng and Cai, Dongmei and Wang, Dong and Basden, Alastair},
	journal={Monthly Notices of the Royal Astronomical Society},
	volume={450},
	number={1},
	pages={38--44},
	year={2015},
	publisher={The Royal Astronomical Society}
}

@article{kingma2014adam,
	title={Adam: A method for stochastic optimization},
	author={Kingma, Diederik P and Ba, Jimmy},
	journal={arXiv preprint arXiv:1412.6980},
	year={2014}
}
@article{kossaifi2019tensorly,
	title={Tensorly: Tensor learning in python},
	author={Kossaifi, Jean and Panagakis, Yannis and Anandkumar, Anima and Pantic, Maja},
	journal={The Journal of Machine Learning Research},
	volume={20},
	number={1},
	pages={925--930},
	year={2019},
	publisher={JMLR. org}
}

@article{grimm2015helios,
	title={HELIOS-K: an ultrafast, open-source opacity calculator for radiative transfer},
	author={Grimm, Simon L and Heng, Kevin},
	journal={The Astrophysical Journal},
	volume={808},
	number={2},
	pages={182},
	year={2015},
	publisher={IOP Publishing}
}



@article{ioffe2015batch,
	title={Batch normalization: Accelerating deep network training by reducing internal covariate shift},
	author={Ioffe, Sergey and Szegedy, Christian},
	journal={arXiv preprint arXiv:1502.03167},
	year={2015}
}
@article{laurent2017multilinear,
	title={The multilinear structure of ReLU networks},
	author={Laurent, Thomas and von Brecht, James},
	journal={arXiv preprint arXiv:1712.10132},
	year={2017}
}
@ARTICLE{Jia2017,
       author = {{Jia}, Peng and {Sun}, Rongyu and {Wang}, Weinan and {Cai}, Dongmei and
         {Liu}, Huigen},
        title = "{Blind deconvolution with principal components analysis for wide-field and small-aperture telescopes}",
      journal = {\mnras},
     keywords = {methods: data analysis, techniques: image processing, astrometry},
         year = "2017",
        month = "Sep",
       volume = {470},
       number = {2},
        pages = {1950-1959},
          doi = {10.1093/mnras/stx1336},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.470.1950J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@MISC{Perrin2016,
       author = {{Perrin}, Marshall and {Long}, Joseph and {Douglas}, Ewan and
         {Sivaramakrishnan}, Anand and {Slocum}, Christine},
        title = "{POPPY: Physical Optics Propagation in PYthon}",
     keywords = {Software},
         year = "2016",
        month = "Feb",
          eid = {ascl:1602.018},
        pages = {ascl:1602.018},
archivePrefix = {ascl},
       eprint = {1602.018},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ascl.soft02018P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Basden2018,
       author = {{Basden}, A.~G. and {Bharmal}, N.~A. and {Jenkins}, D. and
         {Morris}, T.~J. and {Osborn}, J. and {Peng}, J. and {Staykov}, L.},
        title = "{The Durham Adaptive Optics Simulation Platform (DASP): Current status}",
      journal = {SoftwareX},
     keywords = {Adaptive optics, Monte-Carlo, Simulation, Modelling, Astrophysics - Instrumentation and Methods for Astrophysics, Physics - Instrumentation and Detectors},
         year = "2018",
        month = "Jan",
       volume = {7},
        pages = {63-69},
          doi = {10.1016/j.softx.2018.02.005},
archivePrefix = {arXiv},
       eprint = {1802.08503},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018SoftX...7...63B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Li2015,
       author = {{Li}, Zhengyang and {Yuan}, Xiangyan and {Cui}, Xiangqun},
        title = "{Alignment metrology for the Antarctica Kunlun Dark Universe Survey Telescope}",
      journal = {\mnras},
     keywords = {methods: miscellaneous - telescopes},
         year = "2015",
        month = "May",
       volume = {449},
       number = {1},
        pages = {425-430},
          doi = {10.1093/mnras/stv268},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.449..425L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Li2016,
       author = {{Li}, Bai-Shun and {Li}, Guo-Liang and {Cheng}, Jun and
         {Peterson}, John and {Cui}, Wei},
        title = "{The point spread function reconstruction by using Moffatlets {\textemdash} I}",
      journal = {Research in Astronomy and Astrophysics},
     keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = "2016",
        month = "Sep",
       volume = {16},
       number = {9},
          eid = {139},
        pages = {139},
          doi = {10.1088/1674-4527/16/9/139},
archivePrefix = {arXiv},
       eprint = {1604.07126},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016RAA....16..139L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bailey2012,
       author = {{Bailey}, Stephen},
        title = "{Principal Component Analysis with Noisy and/or Missing Data}",
      journal = {\pasp},
     keywords = {Astrophysics - Instrumentation and Methods for Astrophysics, Physics - Data Analysis, Statistics and Probability},
         year = "2012",
        month = "Sep",
       volume = {124},
       number = {919},
        pages = {1015},
          doi = {10.1086/668105},
archivePrefix = {arXiv},
       eprint = {1208.4122},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012PASP..124.1015B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{van2014,
       author = {{van der Walt}, Stefan and {Sch{\"o}nberger}, Johannes L. and
         {Nunez-Iglesias}, Juan and {Boulogne}, Fran{\c{c}}ois and
         {Warner}, Joshua D. and {Yager}, Neil and {Gouillart}, Emmanuelle and
         {Yu}, Tony and {scikit-image contributors}, the},
        title = "{scikit-image: Image processing in Python}",
      journal = {arXiv e-prints},
     keywords = {Computer Science - Mathematical Software, Computer Science - Computer Vision and Pattern Recognition},
         year = "2014",
        month = "Jul",
          eid = {arXiv:1407.6245},
        pages = {arXiv:1407.6245},
archivePrefix = {arXiv},
       eprint = {1407.6245},
 primaryClass = {cs.MS},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014arXiv1407.6245V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

















